Spectral matching for abundances and clustering analysis of stars on the giant branches of {\omega} Centauri

We have determined stellar parameters and abundances for 221 giant branch stars in the globular cluster {\omega} Centauri. A combination of photometry and lower-resolution spectroscopy was used to determine temperature, gravity, metallicity, [C/Fe], [N/Fe] and [Ba/Fe]. These abundances agree well with those found by previous researchers and expand the analysed sample of the cluster. k-means clustering analysis was used to group the stars into four homogeneous groups based upon these abundances. These stars show the expected anticorrelation in [C/Fe] to [N/Fe]. We investigated the distribution of CN-weak/strong stars on the colour-magnitude diagram. Asymptotic giant branch stars, which were selected from their position on the colour-magnitude diagram, were almost all CN-weak. This is in contrast to the red giant branch where a large minority were CN-strong. The results were also compared with cluster formation and evolution models. Overall, this study shows that statistically significant elemental and evolutionary conclusions can be obtained from lower resolution spectroscopy.

==> Table2.tsv <==
LEID	U	V	J	K	N. of Spectra
15022	14.19	12.10	9.73	8.95	1
15023	14.15	12.26	9.964	9.23	1
16019	14.78	13.28	11.268	10.62	2
16027	14.83	13.55	11.532	10.86	1
17029	14.42	13.17	11.201	10.54	1
17046	14.41	13.31	11.364	10.74	1
18040	15.10	12.79	10.448	9.60	2
19022	14.30	13.16	11.212	10.58	2
19062		12.85	10.601	9.87	1
20018	15.18	13.46	11.348	10.60	1
20037	15.11	13.23	11.033	10.31	1
20042	14.52	13.17	11.099	10.40	1
20049	14.84	13.32	11.184	10.46	2
21042	14.45	12.13	10.322	9.58	1
22023	15.23	13.40	11.308	10.57	1
22042	14.41	12.73	10.543	9.83	1
22049	14.85	13.49	11.442	10.71	1
22063		13.40	11.312	10.62	1
23033	14.64	12.97	10.846	10.16	1
23061	14.32	12.44	10.158	9.39	1
24027	14.86	13.07	10.952	10.23	1
24062	15.11	12.83	10.304	9.47	2
25026	14.50	12.93	10.807	10.14	1
25062	14.90	11.61	8.788	7.84	1
25065	16.02	12.45	9.231	8.18	1
25068	14.27	12.00	9.052	8.18	1
26014	14.28	12.68	10.517	9.81	1
26022	14.74	13.18	11.071	10.38	1
26030	14.69	13.50	11.527	10.89	1
26088	14.50	12.18	9.484	8.62	1
27048	14.79	12.54	10.253	9.47	1
27094	14.85	13.48	11.393	10.71	1
28016	14.80	13.20	11.077	10.37	1
28069	14.45	12.26	9.799	9.00	1
28084	14.75	12.96	10.734	10.01	1
28092	14.60	12.61	10.301	9.52	1
29067	15.46	11.93	8.879	7.83	1
29069	14.83	12.33	9.893	8.99	1
29099	14.81	12.06	9.506	8.60	1
29106	14.29	12.08	9.657	8.83	1
30013	15.17	12.97	10.737	9.96	1
30019	15.04	13.19	11.029	10.28	1
30031	14.87	11.71	9.051	8.12	1
30124	15.07	13.34	11.167	10.42	1
31016	14.53	13.15	10.996	10.31	1
31041	14.56	12.58	10.378	9.64	1
31079	14.22	12.27	9.957	9.21	1
31110	15.25	12.29	9.721	8.85	1
31119	15.04	12.58	10.159	9.31	1
31152	14.72	13.31	11.17	10.44	2
32014	14.44	12.84	10.732	10.05	1
32027	14.68	13.13	10.994	10.30	1
32138	15.02	11.89	8.75	7.84	1
32144	14.97	13.26	11.051	10.29	1
32169	15.74	13.32	10.975	10.13	1
32171	14.84	12.32	9.897	9.05	1
33018	14.61	12.64	10.339	9.57	1
33051	14.53	12.54	9.778	8.99	1
33114	14.78	11.87	9.092	8.13	1
33177		13.49	11.349	10.69	1
34175	14.86	12.19	9.54	8.69	1
34207	14.59	12.32	9.844	9.01	1
34214	14.53	13.32	11.313	10.67	1
34225	15.53	13.03	10.608	9.82	1
34229		12.70	10.521	9.82	1
35029	14.75	13.30	11.212	10.51	1
35090	14.99	12.10	9.496	8.61	1
35216	14.64	11.80	8.955	8.07	1
35230	14.30	12.05	9.614	8.82	1
35235	14.44	11.82	9.25	8.37	1
35260	14.48	12.64	10.445	9.70	1
36156	14.31	11.93	9.363	8.52	1
36179	15.35	12.26	9.568	8.65	1
36280	14.82	12.68	10.378	9.56	1
36282	14.23	12.46	10.179	9.45	1
37052	14.82	13.30	11.145	10.47	1
37119	14.57	12.25	9.787	8.90	1
37253	14.36	11.91	9.324	8.46	1
37271	14.56	12.20	9.655	8.80	1
37318	16.01	12.61	9.716	8.70	1
38018	14.82	13.15	11.062	10.37	2
38052	14.36	12.07	9.179	8.27	1
38059	15.24	12.14	9.443	8.48	1
38097	15.15	12.20	9.568	8.60	1
38115	14.59	11.98	9.515	8.64	1
38195	14.76	11.82	9.266	8.36	1
38262	14.34	12.08	9.496	8.66	1
38330	14.85	13.28	10.874	10.17	1
39026	14.94	12.39	9.943	9.06	1
39037	14.24	11.71	9.188	8.32	1
39044	14.32	12.32	9.945	9.19	1
39048	16.08	12.91	10.106	9.11	1
39067	14.38	13.13	9.306	8.38	1
39198	14.13	11.57	9.104	8.28	1
39325	15.26	12.16	9.37	8.40	1
39352	14.50	12.06	9.401	8.50	1
39392	15.87	13.48	11.108	10.27	1
40031	14.48	12.90	10.73	10.04	1
40216	14.63	11.92	9.457	8.56	1
41025	14.53	13.09	11.02	10.36	1
41033	15.70	12.80	10.257	9.33	1
41035	14.26	12.21	9.854	9.06	1
41060	14.94	12.02	9.418	8.52	1
41348	14.53	12.27	9.928	9.10	1
41375	14.87	11.68	8.872	7.96	1
41455	14.94	11.94	8.854	7.90	1
41476	15.68	12.17	9.02	7.96	1
42023	14.21	12.02	9.619	8.80	1
42049	15.16	12.97	10.641	9.86	1
42461	14.37	11.76	9.137	8.15	1
43010	14.53	13.04	10.902	10.21	1
43024	14.68	13.19	11.076	10.36	1
43064	14.24	12.10	9.563	8.77	1
43099	16.00	11.75	8.565	7.55	1
43351	15.13	11.83	9.206	8.22	1
43412	14.43	11.89	9.249	8.41	1
43539	14.99	13.32	11.097	10.38	2
44042	14.08	11.76	9.555	8.78	1
44067	14.24	12.67	10.489	9.83	1
44115	14.55	11.71	9.122	8.23	1
44143	13.96	12.03	9.674	8.86	1
44277	15.50	11.62	8.537	7.50	1
44449	15.13	11.98	9.207	8.27	1
44488	14.60	13.41	11.388	10.75	1
45454	14.89	11.73	8.945	8.05	1
46024	14.21	11.38	8.813	7.95	1
46055	14.65	12.60	10.31	9.54	1
46150	15.12	12.06	9.269	8.27	1
46194	14.50	12.17	9.675	8.84	1
46248	14.64	11.51	8.805	7.98	1
47153	15.39	12.11	9.129	8.14	1
47331	14.54	13.32	11.245	10.59	1
47399	15.33	11.84	8.943	7.96	1
48049	14.68	11.65	8.825	7.91	1
48060	14.81	11.53	8.635	7.76	1
48235	14.98	12.14	9.474	8.53	1
48281	14.33	11.65	9.431	8.59	1
48305	15.39	11.91	9.018	7.96	1
48323	16.38	13.16	10.286	9.27	1
49056	15.82	12.45	9.382	8.40	1
49072	14.53	12.95	10.721	9.98	1
49123	14.70	11.23	8.776	7.91	1
49193	14.64	11.90	9.299	8.42	1
49333	14.64	13.15	10.939	10.23	1
50037	14.87	13.03	10.82	10.06	1
50259	15.36	11.76	8.865	7.86	1
50293	14.80	12.85	10.499	9.73	1
51021	14.94	12.21	9.391	8.42	1
51024	14.88	12.88	10.562	9.76	1
51074	15.46	12.70	10.241	9.34	1
51091	14.27	12.43	10.132	9.35	1
51254	14.90	12.54	10.11	9.29	1
51257	14.45	13.05	10.925	10.23	1
52035	14.83	11.72	9.026	8.13	1
52109	14.14	12.08	9.58	8.79	1
52167	14.29	11.93	9.367	8.51	1
52222		12.58	10.339	9.61	1
53012	14.34	12.81	10.657	9.98	1
53185	14.44	12.07	9.284	8.40	1
54018	15.21	13.49	11.363	10.65	1
54022	16.41	13.43	10.825	9.91	1
54031	15.62	12.69	9.97	9.02	2
54132	14.29	12.27	10.1	9.30	1
54148	14.68	11.89	9.087	8.17	1
55028	15.29	12.55	9.738	8.82	1
55063	14.72	12.10	9.603	8.72	1
55089	14.27	12.44	10.11	9.33	1
55114	15.13	11.83	8.787	7.74	1
55142	15.48	12.57	10.008	9.09	1
55149	15.59	13.02	10.581	9.71	1
55165	14.39	12.77	10.529	9.78	1
56024	14.92	12.70	10.353	9.54	2
56087	14.73	11.69	8.763	7.89	1
57054	15.04	11.67	8.972	7.99	1
57058	14.84	13.40	11.235	10.54	1
57076	14.37	12.42	10.089	9.32	1
57114	14.98	13.56	11.462	10.79	1
57127		13.57	11.454	10.79	1
58087	14.19	12.02	9.438	8.61	1
59016	14.39	13.14	11.135	10.48	2
59024	15.53	12.09	9.113	8.14	1
59047	14.70	12.14	9.653	8.79	1
59089	14.77	12.82	10.468	9.67	1
59094	14.17	12.29	10.091	9.39	1
60058		13.25	10.562	9.66	1
60069	14.90	13.21	11.041	10.35	1
60073	15.91	12.44	9.556	8.53	1
60101		12.79	10.579	9.83	1
61015			8.667	7.69	1
61026		13.11	10.95	10.24	1
61042		12.35	9.927	9.10	2
61050		12.00	9.353	8.41	1
61067		12.71	9.875	8.90	1
61070		12.36	9.979	9.22	1
61085		12.04	9.088	8.08	1
62018		13.40	11.331	10.69	1
63021		13.25	11.031	10.29	1
63027		13.14	10.993	10.31	1
63052		12.88	10.616	9.84	1
64023		13.50	11.514	10.88	1
64049		12.21	9.769	8.95	1
64067		12.40	10.03	9.25	1
64074		13.53	11.418	10.72	1
65046		13.07	10.873	10.19	1
66015		13.47	11.444	10.79	1
66047		12.89	10.452	9.63	1
67049		13.47	11.363	10.68	1
67063		12.22	9.756	8.87	1
68044		12.85	10.744	10.06	1
69007		13.48	11.523	10.86	1
69012		11.77	9.268	8.41	1
69027		13.47	10.944	10.05	2
70032		12.83	10.571	9.83	1
70041		13.40	11.237	10.55	1
70049		12.69	10.417	9.65	1
71013		13.48	11.574	10.96	1
73025		12.10	9.194	8.17	1
75021		12.77	10.473	9.72	1
76027		12.49	10.049	9.25	1
76038		12.65	10.009	9.05	2
77030		12.68	10.384	9.67	1



==> Table4.tsv <==
LEID	T_eff	log g	[Fe/H]	[C/Fe]	[N/Fe]	[O/Fe]	[Na/Fe]	[Ba/Fe]	S(3839)	CH(4300)	Group
15022	4404	0.9	-1.8	-0.5	0.3	0.44	-0.36	0.4	0.108	0.229	2
15023	4468	1	-1.6	-0.6	0.1	0.42	-0.29	-0.2	0.075	0.264	1
16019	4785	1.6	-1.7	0.7	-0.1	0.64	0.01	0.8	0.475	0.4	2
16027	4743	1.7	-2.3	-0.1	-1	0.46	-0.16	-0.1	0.089	0.239	1
17029	4807	1.6	-1.9	-0.8	-0.9	0.35	0.49	-0.2	0.09	0.135	1
17046	4864	1.7	-2.3	-0.6	1	0.14	0.16	1	0.049	0.12	3
18040	4351	1.2	-1.5	-0.1	0.6	0.16	0.29	0.5	0.542	0.358	2
19022	4901	1.6	-1.5	-0.2	-0.1	0.47	0.34	-0.6	0.031	0.183	1
19062	4483	1.3	-1.9	0.2	0.3	0.62	-0.21	0.4	0.39	0.384	2
20018	4609	1.6	-1.4	-0.1	0.8	0.3	0.18	0.8	0.838	0.406	2
20037	4560	1.5	-1.9	0.2	0.7	0.57	0.29	0.7	0.426	0.374	2
20042	4699	1.5	-2.2	-0.1	-1	0.39	-0.02	-0.4	0.023	0.265	1
20049	4585	1.5	-1.9	0.6	-0.3	0.59	-0.14	0.2	0.314	0.394	2
21042	4498	1.2	-1.7	-0.3	-0.1	0.48	-0.26	0	0.096	0.303	1
22023	4649	1.6	-1.3	-0.6	1.1	-0.98	0.48	0.7	0.721	0.346	3
22042	4613	1.3	-1.9	0.0	0.3	0.6	0.06	0.8	0.243	0.333	2
22049	4679	1.7	-1.7	-0.4	0.7	0.66	0.4	0.2	0.249	0.243	2
22063	4658	1.6	-2.1	-0.1	-2.3	0.41	-0.25	0.7	0.046	0.26	1
23033	4663	1.4	-1.6	-0.7	1	-0.57	0.19	0.1	0.483	0.279	3
23061	4477	1.1	-1.8	-0.4	-0.1	0.37	-0.22	-0.4	0.092	0.276	1
24027	4606	1.5	-1.5	-0.5	1.1	-0.49	0.42	0.4	0.624	0.321	3
24062	4310	1.1	-1.5	0.6	-0.2	0.56	0.06	0.4	0.445	0.411	2
25026	4652	1.4	-1.9	-0.2	0.3	0.47	0.37	0.2	0.069	0.271	2
25062	3972	0.4	-1.8	-0.3	0.3	0.28	-0.45	-1.9	0.091	0.275	1
25065	3891	0.6	-1.5	-0.6	2.4	0.03	0.96	0.4	0.413	0.327	4
25068	4176	0.6	-1.8	-0.5	0.5	0.16	0.19	-1	0.216	0.289	1
26014	4597	1.3	-1.9	-0.3	-0.2	0.45	-0.49	0.3	0.057	0.266	2
26022	4669	1.5	-1.8	-0.2	0.7	0.11	0.13	0.2	0.449	0.35	2
26030	4881	1.8	-1.9	-0.2	0.6	0.4	0.19	0.4	0.054	0.232	2
26088	4236	0.8	-1.4	-0.1	0.3	0.43	-0.4	-0.1	0.341	0.377	1
27048	4454	1.1	-2	-0.6	1.5	-0.53	0.49	0.7	0.505	0.257	3
27094	4714	1.7	-1.8	-0.4	0.6	0	-0.24	0.2	0.236	0.285	2
28016	4582	1.5	-1.7	0.0	0.3	0.48	-0.03	0.4	0.292	0.377	2
28069	4364	0.9	-1.8	-0.1	0.5	0.33	0.03	-0.3	0.398	0.372	1
28084	4499	1.4	-2	-0.1	0.5	0.42	-0.03	0.5	0.291	0.336	2
28092	4430	1.2	-1.6	0.0	0.1	0.45	-0.22	0.1	0.326	0.376	2
29067	3872	0.4	-1.6	0.8	0.7	0.45	-0.01	1.2	0.274	0.356	2
29069	4203	0.9	-1.6	-0.6	1.2	-0.17	0.3	0	0.598	0.326	3
29099	4196	0.8	-1.8	-0.4	1.2	0.03	0.3	1.1	0.503	0.366	3
29106	4337	0.9	-2	-0.4	0.1	0.44	-0.45	-0.5	0.106	0.289	1
30013	4482	1.3	-1.3	-0.4	1.2	-0.52	0.45	1.1	0.889	0.427	3
30019	4472	1.5	-2	0.2	0.7	0.5	0.11	1	0.558	0.421	2
30031	4090	0.6	-1.5	-0.2	1.1	0.21	0.39	0.6	0.422	0.398	3
30124	4514	1.5	-1.7	0.2	0.5	0.49	0.03	0.6	0.433	0.399	2
31016	4610	1.5	-2.2	-0.3	-2.3	0.48	0.02	0.3	0.061	0.253	1
31041	4435	1.2	-2	-0.4	1	-0.57	0.24	0.5	0.626	0.336	3
31079	4486	1	-2.1	-0.6	0.7	0.39	0.07	0.8	0.075	0.202	2
31110	4158	0.9	-2	0.3	0.8	0.47	-0.07	0.4	0.38	0.35	2
31119	4234	1	-1.9	0.5	0.6	0.52	0.14	0.9	0.61	0.461	2
31152	4638	1.5	-2.1	0.0	0.1	0.31	0.44	0.2	0.184	0.245	2
32014	4630	1.4	-1.7	0.0	0.3	0.58	-0.01	0.3	0.255	0.349	2
32027	4634	1.5	-2	-0.6	1	0.14	0.34	-0.8	0.247	0.203	1
32138	4068	0.4	-1.7	-0.4	0.8	0.34	-0.04	0.2	0.139	0.271	2
32144	4535	1.5	-1.7	0.0	0.3	0.45	0.05	0.2	0.415	0.382	2
32169	4263	1.4	-0.9	-0.4	1.5	-0.04	0.97	0.5	0.376	0.381	4
32171	4330	1	-1.9	-0.4	1.2	-1.3	0.38	1.4	0.744	0.384	3
33018	4375	1.2	-2	0.2	0.3	0.44	-0.01	0.5	0.39	0.381	2
33051	4444	0.9	-1.8	-0.7	0.7	-0.66	0.23	0.2	0.377	0.293	3
33114	4087	0.6	-1.7	-0.1	0.6	0.42	-0.2	0.3	0.213	0.344	2
33177	4654	1.6	-1.6	-0.4	0.5	0.24	-0.05	0.1	0.329	0.313	2
34175	4217	0.8	-1.7	0.4	0.3	0.6	-0.29	0.7	0.367	0.402	2
34207	4277	0.9	-1.2	-0.4	-0.1	0.27	-0.45	-0.4	0.098	0.321	1
34214	4855	1.7	-1.9	-0.3	0.6	0.46	0.31	0.4	0.154	0.2	2
34225	4284	1.3	-1.3	-0.3	2	-0.11	0.46	1.1	0.802	0.406	4
34229	4594	1.3	-1.8	-0.8	0.7	0.23	0.15	-0.1	0.153	0.167	1
35029	4638	1.6	-2	-0.2	0.3	0.37	-0.02	-0.5	0.137	0.285	1
35090	4178	0.8	-1.3	-0.6	1.1	-0.32	0.23	0.6	0.777	0.366	3
35216	4154	0.5	-1.7	-0.5	0.6	0.39	-0.4	0.3	0.09	0.273	2
35230	4356	0.9	-2.1	-0.7	0.5	0.14	0.53	0.3	0.14	0.207	3
35235	4201	0.7	-1.7	-0.6	0.7	0.17	0.17	-0.2	0.245	0.267	1
35260	4573	1.2	-1.4	-0.2	0.3	0.56	-0.43	-0.2	0.266	0.336	1
36156	4336	0.7	-2	-0.5	-0.1	0.43	-0.04	-0.8	0.14	0.229	1
36179	4121	0.8	-1.5	-0.8	2	-0.42	0.52	0	0.444	0.316	4
36280	4433	1.2	-2	-0.1	1.1	0.49	0.41	0.3	0.46	0.344	2
36282	4506	1.1	-1.8	-0.5	-0.1	0.51	-0.27	0	0.082	0.25	1
37052	4655	1.6	-1.9	0.2	0.1	0.59	0.23	0.4	0.238	0.362	2
37119	4189	0.9	-1.9	-0.1	0.6	0.53	0.19	0.6	0.213	0.297	2
37253	4220	0.7	-1.9	-0.3	0.1	0.43	-0.19	-0.1	0.108	0.291	1
37271	4236	0.8	-1.4	-0.3	0.5	0.38	-0.11	0.4	0.239	0.341	2
37318	3943	0.8	-1	-0.4	2	0.35	1.03	0.5	0.411	0.337	4
38018	4623	1.5	-1.8	0.0	0.5	-0.11	0.28	0.8	0.631	0.337	2
38052	4181	0.6	-1.7	-0.4	-0.4	0.36	-0.5	-1.1	0.109	0.298	1
38059	4106	0.7	-1.3	-0.4	2	-0.28	0.46	0.8	0.728	0.421	4
38097	4010	0.7	-1.3	-0.5	0.7	0.19	-0.32	-0.3	0.092	0.297	1
38115	4162	0.8	-1.6	0.4	0.1	0.28	0.14	0.2	0.397	0.422	2
38195	4167	0.7	-1.6	0.2	0.6	0.5	-0.06	0	0.246	0.328	2
38262	4287	0.8	-1.8	-0.3	-0.1	0.32	-0.23	0.4	0.102	0.295	2
38330	4603	1.4	-1.9	-0.4	0.6	0.04	0.13	0	0.24	0.275	1
39026	4234	0.9	-1.7	0.5	0.5	0.47	-0.02	0.5	0.488	0.439	2
39037	4215	0.7	-1.8	-0.6	0.1	0.24	-0.16	-0.4	0.082	0.28	1
39044	4353	1	-1.9	-0.4	-0.2	0.38	0.03	-2	0.087	0.3	1
39048	3932	0.9	-1.4	-0.9	2.2	0	0.93	1.4	0.199	0.283	4
39067	4316	0.7	-1.4	-0.8	1.2	-0.16	0.37	0.1	0.334	0.3	3
39198	4378	0.7	-1.6	-0.5	0.1	0.36	-0.49	-0.5	0.136	0.266	1
39325	4098	0.7	-1.7	-0.8	2	-0.54	0.58	0.3	0.271	0.302	4
39352	4260	0.7	-1.9	-0.7	0.7	-0.07	0.13	0.5	0.29	0.259	3
39392	4320	1.4	-0.7	-0.5	1	-0.15	0.77	-0.4	0.775	0.42	3
40031	4576	1.4	-2	-0.7	0.5	0.22	0.16	-0.5	0.213	0.232	1
40216	4171	0.7	-1.6	0.0	0.5	0.4	-0.23	0.1	0.242	0.348	2
41025	4679	1.5	-1.8	-0.4	0.1	0.53	0.39	-0.2	0.123	0.262	1
41033	4033	1	-1.1	-0.2	2.2	0.1	0.91	0.3	0.728	0.415	4
41035	4366	1	-1.9	-0.3	-0.1	0.34	-0.33	0	0.067	0.293	1
41060	4164	0.7	-1.5	0.2	0.7	0.4	0.21	0.8	0.426	0.429	2
41348	4312	1	-2.6	-0.4	1.3	-0.67	0.22	0.5	0.216	0.213	3
41375	4013	0.5	-1.9	-0.3	1	-0.61	0.22	0.6	0.388	0.312	3
41455	4013	0.5	-1.5	-0.4	1.7	0.02	0.56	1.1	0.383	0.379	4
41476	3832	0.5	-1.7	0.4	1.5	0.56	0.39	0.9	0.092	0.254	2
42023	4324	0.9	-1.9	-0.4	-3.8	0.31	-0.43	0	0.082	0.283	1
42049	4365	1.3	-2	-0.4	1.5	0.07	0.46	0.8	0.603	0.306	3
42461	4118	0.6	-1.8	-0.4	0.5	0.4	-0.24	0	0.112	0.268	1
43010	4593	1.4	-2	-0.2	-0.1	0.37	-0.09	0.1	0.084	0.271	1
43024	4614	1.5	-1.9	-0.6	0.3	0.09	0.26	-0.2	0.317	0.226	1
43064	4392	0.8	-1.6	-0.5	0.3	0.23	-0.46	-0.5	0.137	0.273	1
43099	3837	0.3	-1.8	0.4	1.3	0.07	0.45	0.5	0.293	0.308	3
43351	4122	0.6	-1.3	-0.8	1.5	-0.42	0.32	0.6	0.344	0.349	3
43412	4196	0.7	-1.7	-0.5	0.3	0.25	-0.39	-0.1	0.129	0.273	1
43539	4507	1.5	-1.6	0.5	-0.3	0.37	0.27	0.1	0.456	0.43	2
44042	4425	0.9	-1.8	-0.3	0.1	0.26	0.01	0.5	0.065	0.294	2
44067	4890	1.3	-2	-0.8	1.2	0.36	0.07	0.8	0.085	0.126	3
44115	4154	0.6	-1.8	-0.1	0.3	0.24	-0.02	0.1	0.194	0.299	2
44143	4420	0.9	-1.9	-0.4	0.1	0.39	-0.16	-0.8	0.1	0.266	1
44277	3833	0.3	-1.6	-0.4	1.5	0.27	0.11	0.1	0.145	0.227	3
44449	4089	0.6	-1.5	-0.6	1.5	-0.73	0.47	0.5	0.572	0.409	3
44488	4838	1.7	-2	-0.5	-2.6	0.65	0.36	-0.1	0.033	0.165	1
45454	4046	0.5	-1.6	-0.6	1.2	-0.57	0.46	0.3	0.473	0.337	3
46024	4196	0.5	-1.7	0.5	0.3	0.37	-0.12	0.6	0.433	0.414	2
46055	4436	1.2	-1.5	-0.7	0.8	-0.63	0.25	0.7	0.551	0.347	3
46150	4051	0.6	-1.6	0.3	0.7	0.44	0	0.7	0.266	0.359	2
46194	4116	0.8	-1.9	-0.7	0.7	-0.05	0.25	-0.3	0.343	0.273	1
46248	4171	0.5	-2	-0.1	0.6	0.27	0.48	0.5	0.233	0.287	2
47153	3947	0.5	-1.9	-0.8	2	-0.36	0.45	0.8	0.189	0.24	4
47331	4792	1.6	-1.8	-0.5	-0.3	0.48	0.25	0.1	0.03	0.17	1
47399	3973	0.5	-1.5	-0.2	0.7	0.46	-0.08	-0.1	0.226	0.307	1
48049	4037	0.5	-1.8	0.4	0.1	0.33	-0.07	0.8	0.261	0.357	2
48060	4069	0.4	-1.7	-0.2	1.2	0.24	0.28	-0.2	0.291	0.307	3
48235	4104	0.7	-1.5	-0.7	1.2	-0.32	0.29	-0.3	0.617	0.333	3
48281	4285	0.8	-1.7	-0.7	0.6	0.38	-0.17	0.6	0.022	0.214	2
48305	3895	0.5	-1.8	0.7	0.6	0.2	0	1.1	0.314	0.309	2
48323	3944	1	-1	-0.7	1.3	-0.22	0.86	0.6	0.312	0.311	4
49056	3899	0.6	-1.2	-0.8	2	-0.39	0.78	0.5	0.348	0.33	4
49072	4562	1.4	-2.1	-0.1	-1	0.41	-1.02	0.1	0.082	0.315	1
49123	4170	0.5	-1.9	-0.6	0.7	0.46	0	-0.3	0.012	0.223	1
49193	4197	0.7	-1.8	-0.8	1	-0.71	0.35	0.4	0.376	0.265	3
49333	4582	1.5	-1.9	-0.3	-0.1	0.35	-0.09	0.5	0.069	0.274	2
50037	4443	1.4	-1.7	-0.7	1.2	-0.53	0.37	0.5	0.692	0.308	3
50259	3922	0.4	-1.7	0.0	1.5	-0.1	0.33	0.8	0.309	0.297	3
50293	4380	1.2	-2	-0.3	0.6	0.27	-0.19	0.4	0.332	0.299	2
51021	4069	0.7	-1.3	0.3	0.3	0.47	-0.06	0.6	0.307	0.395	2
51024	4330	1.2	-1.7	0.0	0.1	0.38	-0.05	-0.3	0.37	0.377	1
51074	4175	1.1	-1.8	-0.9	2	-0.61	0.58	1	0.344	0.281	4
51091	4450	1.1	-2	-0.6	0.7	0.28	0.34	0.5	0.207	0.196	3
51254	4345	1.1	-1.4	-0.6	1.1	-0.37	0.51	0.6	0.608	0.392	3
51257	4661	1.5	-2.7	0.0	-2.3	0.35	0.22	0.8	0.052	0.199	1
52035	4177	0.6	-1.7	-0.7	1.2	-0.65	0.3	1.1	0.541	0.367	3
52109	4231	0.8	-1.8	-0.8	0.7	0.18	0.18	0.1	0.169	0.2	3
52167	4269	0.7	-1.6	-0.5	0.1	0.42	-0.14	-1.5	0.045	0.287	1
52222	4560	1.2	-2	-0.7	-0.1	0.34	-0.09	0.2	0.049	0.18	1
53012	4620	1.4	-2.2	-0.2	0.5	0.48	-0.12	0.4	0.149	0.265	2
53185	4167	0.7	-1.5	-0.7	0.7	0.19	0.01	-0.5	0.184	0.295	1
54018	4569	1.6	-1.4	-0.3	0.8	0.02	0.57	0.9	0.701	0.377	3
54022	4129	1.3	-0.6	-0.7	1.3	-0.19	0.83	0.8	0.508	0.371	4
54031	4078	0.9	-1.3	0.9	-0.1	0.53	0.18	0.7	0.464	0.413	2
54132	4450	1.1	-1.6	-0.3	0.3	0.33	-0.36	0.4	0.175	0.3	2
54148	4145	0.6	-1.5	-0.3	0.5	0.27	-0.42	0.2	0.301	0.355	2
55028	4141	0.8	-1.5	0.0	0.7	0.45	-0.05	0.2	0.542	0.414	2
55063	4264	0.8	-1.9	-0.5	1.3	-0.5	0.33	0.4	0.78	0.368	3
55089	4484	1.1	-1.5	-0.4	0.3	0.42	-0.29	0.2	0.24	0.308	2
55114	3893	0.4	-1.4	0.7	0.7	0.47	0.07	0.8	0.302	0.325	2
55142	4183	1	-2.2	-1.0	1.7	-0.52	0.6	1.5	0.07	0.153	4
55149	4292	1.2	-1.2	-0.5	1.7	-0.24	0.65	0.3	0.802	0.414	4
55165	4531	1.3	-1.8	-0.4	0.1	0.25	0.06	0.3	0.126	0.268	2
56024	4304	1.1	-1.6	-0.3	0.6	-0.43	0.24	1	0.674	0.353	3
56087	4091	0.5	-1.4	-0.2	0.8	0.49	-0.25	0.3	0.022	0.314	2
57054	4048	0.5	-1.4	-0.1	1.2	0.28	0.16	0.4	0.342	0.376	3
57058	4704	1.6	-1.7	-0.2	0.6	0.31	0.13	0.4	0.363	0.311	2
57076	4428	1.1	-1.7	-0.9	0.8	-0.64	0.33	0	0.423	0.242	3
57114	4686	1.7	-1.8	0.3	0.3	0.52	-0.34	0.4	0.316	0.384	2
57127	4658	1.7	-2.5	0.5	0.1	0.4	0.16	1.1	0.299	0.367	2
58087	4317	0.8	-1.7	-0.3	0.1	0.24	-0.51	-0.3	0.12	0.292	1
59016	4798	1.6	-1.9	-0.2	-0.1	0.42	0.06	0.3	0.029	0.172	2
59024	3990	0.6	-1.2	-0.8	1.7	-0.31	0.47	0.6	0.516	0.398	4
59047	4297	0.8	-1.4	-0.7	1.2	-0.61	0.44	0.8	0.649	0.368	3
59089	4410	1.2	-1.6	-0.1	0.3	0.47	-0.21	-0.4	0.298	0.364	1
59094	4604	1.1	-2.1	-0.3	0.3	0.11	0.47	-0.4	0.304	0.248	1
60058	4130	1.2	-0.5	-0.4	1.2	-0.01	0.75	1	0.612	0.411	4
60069	4721	1.5	-1.4	-0.6	1.1	-0.29	0.09	0.7	0.492	0.293	3
60073	3974	0.7	-0.8	-0.4	1.5	0.07	0.92	0.8	0.404	0.344	4
60101	4555	1.3	-1.4	-0.5	0.3	0.33	0.06	-0.8	0.154	0.299	1
61015	3941	0.4	-1.7	0.6	0.3	0.41	-0.19	0.6	0.172	0.365	2
61026	4639	1.5	-1.9	-0.5	0.7	0.21	0.41	0.1	0.221	0.226	3
61042	4350	1	-1.5	0.2	0.1	0.26	0.14	0.2	0.46	0.375	2
61050	4113	0.7	-1.3	-1.1	1.3	-1.12	0.39	0.3	0.862	0.386	3
61067	4032	0.9	-1	-0.6	1.7	0.14	1.05	1.2	0.483	0.339	4
61070	4482	1	-1.7	-0.1	0.3	0.55	0.04	0.8	0.311	0.368	2
61085	3961	0.5	-1.8	-0.7	2.2	-0.46	0.47	0.8	0.389	0.296	4
62018	4810	1.7	-2.1	-0.2	-2.2	0.47	0.32	0.3	0.013	0.199	1
63021	4531	1.5	-1.7	0.0	0.3	0.36	-0.11	0.3	0.5	0.408	2
63027	4676	1.5	-1.9	-0.2	-0.1	0.38	0.1	0.2	0.062	0.282	2
63052	4538	1.3	-1.3	0.0	0.3	0.35	0.08	0.2	0.644	0.421	2
64023	4865	1.8	-2.2	-0.4	0.7	0.42	0.3	0.6	0.04	0.143	2
64049	4384	0.9	-1.6	-0.6	0.7	-0.53	0.34	0.2	0.529	0.335	3
64067	4422	1	-1.4	-0.4	0.3	0.25	-0.22	0	0.091	0.299	1
64074	4637	1.7	-1.5	0.0	0.1	0.51	-0.24	0.2	0.291	0.378	2
65046	4679	1.5	-1.9	-0.1	0.1	0.5	-0.06	0.3	0.144	0.306	2
66015	4762	1.7	-1.9	-0.5	1	0.03	0	0.4	0.367	0.217	3
66047	4370	1.2	-1.2	0.3	0.3	0.55	0.1	0.5	0.472	0.427	2
67049	4747	1.7	-1.6	-0.4	0.3	0.28	0.38	-0.6	0.131	0.265	1
67063	4280	0.9	-1.4	-0.2	0.7	0.27	0.12	0.3	0.511	0.417	2
68044	4779	1.4	-1.5	-0.4	-0.2	0.29	-0.14	0.3	0.033	0.249	2
69007	4841	1.7	-1.4	0.5	0.3	0.72	-0.18	0.4	0.489	0.428	2
69012	4248	0.7	-1.6	-0.5	0.3	0.33	-0.09	-0.3	0.067	0.289	1
69027	4213	1.3	-0.5	-0.1	0.7	0.08	0.87	0.7	0.907	0.417	4
70032	4550	1.3	-1.6	-0.7	0.7	0.09	0.44	-0.5	0.294	0.247	1
70041	4720	1.6	-1.7	-0.4	0.7	0.14	0.6	0.2	0.362	0.281	3
70049	4453	1.2	-1.4	-0.4	1	0.3	0.09	0.3	0.665	0.332	3
71013	4927	1.8	-2	-0.7	0.5	0.19	0.15	0.1	0.091	0.128	1
73025	3995	0.6	-1.3	-0.5	1.9	-0.31	0.64	1.3	0.534	0.404	4
75021	4505	1.2	-1.8	-0.4	0.5	0.17	-0.13	-0.1	0.35	0.311	1
76027	4341	1	-1.6	-0.1	0.5	0.43	0.06	0	0.42	0.366	2
76038	4105	0.9	-1.4	0.7	0.1	0.59	-0.08	0.5	0.415	0.385	2
77030	4526	1.2	-1.9	-0.3	-0.2	0.23	0.06	-0.1	0.064	0.297	1


